New a priori analysis of first-order system least-squares finite element methods for parabolic problems

We provide new insights into the a priori theory for a time-stepping scheme based on least-squares finite element methods for parabolic first-order systems. The elliptic part of the problem is of general reaction-convection-diffusion type. The new ingredient in the analysis is an elliptic projection operator defined via a non-symmetric bilinear form, although the main bilinear form corresponding to the least-squares functional is symmetric. This new operator allows to prove optimal error estimates in the natural norm associated to the problem and, under additional regularity assumptions, in the $L^2$ norm. Numerical experiments are presented which confirm our theoretical findings.

==> figures/Example1Energy.dat <==
nDOF	errL2	errGrad	errSigmaL2	errDivSigma
9	0.0751623017869971	0.447550100458101	0.351416819551491	2.00046825918722
33	0.0364106413327154	0.258377638847537	0.228608437969201	0.895465358973419
129	0.0251168310953033	0.142741753470644	0.136065453527204	0.5655317794432
513	0.0145951076731765	0.0759015633452782	0.074574996153172	0.31943775488696
2049	0.00783059695650024	0.039260516872156	0.0392000026894158	0.170138000015427
8193	0.00405046878000212	0.0199798310261989	0.0201153741151846	0.0878302063781428
32769	0.00205916171161779	0.0100799144638033	0.0101909689792519	0.0446227471592285
131073	0.00103807109535109	0.0050627643926746	0.00512932691927346	0.0224901496743502
524289	0.000521158557249047	0.00253712095629306	0.00257318642262825	0.0112899671569758
2097153	0.000261110050826258	0.0012699997030734	0.00128873154469899	0.00565622713287543


==> figures/Example1L2.dat <==
nDOF	errL2	errGrad	errSigmaL2	errDivSigma
9	0.0751623017869971	0.447550100458101	0.351416819551491	2.00046825918722
33	0.0122122664478304	0.15952743724625	0.143621707244414	0.538984574749343
129	0.00293911514708773	0.0682553568580257	0.0702763286041827	0.260066634357352
513	0.000736499241331441	0.0324995309848574	0.035009467225581	0.129155173330822
2049	0.000184375476957863	0.0160382037505876	0.0174939307546275	0.0644731648656362
8193	4.6111507181063e-05	0.00799238125539271	0.00874580162868663	0.0322233973121229
32769	1.15289973730298e-05	0.00399284176968247	0.00437276129935997	0.0161100292338271
131073	2.88231905051434e-06	0.00199600200259001	0.002186363396782	0.00805480425306924


==> figures/Example2Energy.dat <==
nDOF	errL2	errGrad	errSigmaL2	errDivSigma
9	0.074602086142885	0.444925478138933	0.354298844084848	1.94292305971573
33	0.0352687421491487	0.253276326763318	0.232273829610026	0.870122375916554
129	0.0246959969053306	0.140837203818772	0.140328958843583	0.552857942412435
513	0.0144760067794718	0.0753591354901011	0.0775667285179532	0.314263575629486
2049	0.00779904554179865	0.0391166488718498	0.0409362037997267	0.16798648074711
8193	0.00404230362907688	0.0199426234869574	0.0210464002032459	0.0868813767435079
32769	0.0020570730127973	0.0100704065693033	0.0106726204116131	0.0441829281612144
131073	0.00103754060912966	0.00506035195050601	0.00537425554053731	0.0222793876797968
524289	0.000521024472117055	0.002536511670788	0.0026966884036446	0.0111869569900865
2097153	0.000261076267932177	0.00126984628659945	0.00135074402680852	0.00560532734800893


==> figures/Example2L2.dat <==
nDOF	errL2	errGrad	errSigmaL2	errDivSigma
9	0.074602086142885	0.444925478138933	0.354298844084848	1.94292305971573
33	0.0111876540124494	0.155375732638644	0.147267447157077	0.540252849705684
129	0.00253231303807827	0.0674378614022865	0.0729795708514888	0.2642959904325
513	0.000621757628903102	0.0323842011545311	0.0365274086909987	0.132420160866696
2049	0.000154564768989383	0.0160232156337715	0.0182771787962121	0.0665968281480177
8193	3.85460618037194e-05	0.00799047939728536	0.00914102702003883	0.0336819301976818
32769	9.62514004674746e-06	0.00399260248448342	0.00457095417593722	0.0172201448169706
131073	2.4048896781391e-06	0.00199597200154993	0.00228556425665934	0.00897817827362555


==> figures/coordinates.dat <==
0	0
1	0
1	1
0	1
0.5	0.5


==> figures/elements.dat <==
0	1	4
1	2	4
2	3	4
3	0	4

